Nonlocal and nonlinear electrostatics of a dipolar Coulomb fluid

We study a model Coulomb fluid consisting of dipolar solvent molecules of finite extent generalizing the point-like Dipolar Poisson-Boltzmann model (DPB) previously introduced by Coalson and Duncan (J. Phys. Chem 100, 2612 (1996)) and Abrashkin et al. (Phys. Rev. Lett. 99, 077801 (2007)). We formulate a nonlocal Poisson-Boltzmann equation (NLPB) and study both linear and nonlinear dielectric response in this model for the case of a single plane geometry. Our results shed light on the relevance of nonlocal vs nonlinear effects in continuum models of material electrostatics.

==> ReplyLetter.txt <==

															13.04.2014, Lille	

  Dear Sirs,
 
We would like to resubmit the revised version of our manuscript entitled ÒNonlocal and nonlinear electrostatics of a dipolar Coulomb fluidÓ. We thank both Referees for their useful comments that allowed to improve the presentation of our manuscript, and particularly the second Referee for his overall positive opinion about our work. Regarding the first RefereeÕs comment on the overlap of the results with our previous article (PRE 87, 063201 (2013)), we would like to emphasize that this remark stems from a misreading of our  previous work. Indeed, the present work deals with non-linear dielectric response effects, whereas our PRE article focused exclusively on the linear response regime of the model and neglected non-linear contributions. The only overlapping results with the PRE article are the model equations (1)-(6) and the linear response relations (7)-(11), and the rest of the results as well as the solution scheme for the non-linear equation are new. We have made all the remaining modifications suggested by the Referees. We hope that in its revised form, our manuscript is suitable for publication in the Journal of Condensed Matter Physics.


Yours Sincerely,
Ralf Blossey

-------------------------------------------
Response to the report of the first Referee
-------------------------------------------


Q1) The calculations are correct and the topic is interesting. However, I find some results in this manuscript
have been shown in the following paper by one of the authors, PRE 87, 063201 (2013). The current
manuscript is a simplified version of the above paper. Therefore, I do not think the current version is ready
for publication. More new results should be included to improve the presentation of the manuscript.


R1) We emphasize that the present work aims at elucidating non-linear effects on the dielectric response of solvent molecules, whereas in our previous PRE article, the solvent model was treated exclusively in the linear response regime. The only simplification with respect to our previous work is that in the present manuscript, we neglected multipoles, but the non-linear contributions that we did not consider in our PRE article are now fully taken into account. Hence, in the present manuscript, the results already published in our previous article correspond to the equations 6-11 on the linear response of the liquid, and the remaining part of the equations dealing with the non-linearity is new. Following the RefereeÕs remark, we now clarified this point at several places in the revised version of our manuscript.

Q2) For inset of Fig. 1(b), the meanings of blue and red lines should be explained in the figure caption.

R2) As suggested by the Referee, we clarified the meaning of the colours by indicating the corresponding surface charges directly on the plot.

Q3) The nonlinear dependence of dielectric permittivity as a function of ka for large surface charge density should be explained.

R4) In the revised version of our manuscript, we extended the discussion on the wave vector dependence of the non-linear part of the dielectric permittivity.  

Q4) There are many grammar mistakes that should be corrected.

R5) Following the RefereeÕs suggestion, we have revised the text of our manuscript, corrected the grammar mistakes and also simplified the sentences in the main text.


--------------------------------------------
Response to the report of the second Referee
--------------------------------------------


Q1) The susceptibility and permittivity are tensors which are generally expected to be anisotropic at
interfaces. Is this work limited to a single component? Is it possible to have anisotropy in these mean field
calculations in the first place?

R1) This is an important point that deserves clarification. As noted by the Referee, the scalar form of the dielectric permittivity function in our theory stems from the mean-field approximation that neglect solvent-membrane correlations. We have indeed a very recent work where we show that going beyond the mean-field approximation, the resulting correlation effects break the spherical symmetry and this leads in slit pores to a dielectric anisotropy effect characterised by a transverse and a longitudinal component of the dielectric permittivity (arXiv 1403.4488). We clarified this point in the conclusion of our revised manuscript.

Q2) An interesting result which in my opinion is not given the attention it deserves is that dielectric saturation
is not observed. Is this unexpected within the current model?

R2) The observation of the dielectric saturation effect in numerical simulations of solvent liquids may be due to the different definition of the dielectric permittivity function. Indeed, in many simulation works, the dielectric permittivity is obtained either from the simple ratio of the polarization field and the applied field or from the fluctuations of the polarization field. This is indeed a local definition that may not be accurate for a structured solvent associated with non-local effects. A solid conclusion on the presence or absence of the dielectric saturation effect should be made by computing the dielectric permittivity of our non-local model in a bulk medium under an externally applied field. This will require the inclusion of correlations and steric interactions between the molecules, which we would like to consider in a future work.

Q3) In atomistic simulations, typically the dielectric function is found to have several divergences as a
function of k (Bopp & Kornyshev, ref 3) and as a function of z (eq. Bonthuis, Gekle & Netz, Langmuir 28,
7679, 2012). Why is such a divergence not observed in the current work?

R3) We think that the absence of the hydrogen bonds between the solvent molecules may be responsible for the well-behaved form of the dielectric permittivities in our dipolar model. Because hydrogen bonding partially results from electrostatic interactions between the molecules, the inclusion of the former may necessitate to relax our mean-field approximation. We added a brief discussion of this point into the conclusion of our manuscript and also added the references mentioned by the Referee into the bibliography.

Q4) In this work only dipoles are taken into account, whereas higher order multipoles are important for
interfacial water. I do realise that including higher order multipoles in the calculation is unrealistic, but a
short discussion would be justified.

R4) Indeed, we have considered in our previous work (PRE 87, 063201 (2013)) the effect of multipoles on the dielectric response of the liquid in the linear response regime. In the most general form of our model, these contributions are taken into account as linear multipoles. We had found that at the linear mean-field level, multipolar moments are largely dominated by the dipolar contribution. This is now discussed in the conclusion of our manuscript.

Q5) Comparison of the obtained results with literature, at least qualitatively, is missing. Apart from the works
mentioned above, there are several results for purely dipolar fluids: eq. Ballenegger & Hansen, J Chem Phys
122, 114711 (2005) and Blum & Henderson, J. Chem. Phys. 74, 1902 (1981).

R5) The oscillatory behaviour of our dielectric permittivity profiles and the characteristic interfacial dielectric reduction effect are indeed constantly observed in MD simulations. Following the RefereeÕs suggestions, this is now discussed in the main text of our revised manuscript and the above-mentioned references are added into the bibliography part.

Q6) Contrary to the ions, the fluid typically has a very high concentration, and steric exclusion may become
important. In Eq. 5, there is no steric exclusion for the dipole density taken into account. Could steric
interactions affect the results?

R6) As noted by the Referee, steric interactions between solvent molecules resulting from their finite size may indeed affect the results presented in our work. The difficulty is that the physically realistic form of the steric interactions between water molecules is still unknown, that is, we do not know if these interactions should be modelled as hard-core interactions or in the form of soft Yukawa potentials. That being said, for a qualitative account of steric interactions, the latter may be incorporated into the present model as repulsive Yukawa interactions or by distributing the solvent molecules on a lattice and imposing a Fermi distribution. Due to particle collisions in the bulk, steric interactions are expected to result in a wetting of the interface as it is also the case for neutral hard-core particles. This may in turn result in an increase of the dielectric permittivity profile in Fig.1(c). This complication should be clearly considered in a future work, and this point is now discussed in the conclusion of our revised manuscript.

Q7) Finally, there are some minor inaccuracies in the equations, eg. subscript 0 missing for phi in eq. 7 and
theta undefined in eq. 11.

R7) We thank the Referee for his careful reading, the mistakes are now corrected in the revised version of our manuscript.
